Unsupervised Blind Joint Dereverberation and Room Acoustics Estimation with Diffusion Models

This paper presents an unsupervised method for single-channel blind dereverberation and room impulse response (RIR) estimation, called BUDDy. The algorithm is rooted in Bayesian posterior sampling: it combines a likelihood model enforcing fidelity to the reverberant measurement, and an anechoic speech prior implemented by an unconditional diffusion model. We design a parametric filter representing the RIR, with exponential decay for each frequency subband. Room acoustics estimation and speech dereverberation are jointly carried out, as the filter parameters are iteratively estimated and the speech utterance refined along the reverse diffusion trajectory. In a blind scenario where the RIR is unknown, BUDDy successfully performs speech dereverberation in various acoustic scenarios, significantly outperforming other blind unsupervised baselines. Unlike supervised methods, which often struggle to generalize, BUDDy seamlessly adapts to different acoustic conditions. This paper extends our previous work by offering new experimental results and insights into the algorithm's versatility. We demonstrate the robustness of our proposed method to new acoustic and speaker conditions, as well as its adaptability to high-resolution singing voice dereverberation, using both instrumental metrics and subjective listening evaluation. We study BUDDy's performance for RIR estimation and observe it surpasses a state-of-the-art supervised DNN-based estimator on mismatched acoustic conditions. Finally, we investigate the sensitivity of informed dereverberation methods to RIR estimation errors, thereby motivating the joint acoustic estimation and dereverberation design. Audio examples and code can be found online.

==> data.csv <==
%% LaTeX2e file `data.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2025/03/25.
%%
rir_error_type,rir_error_snr,sampler,dnsmos,pesq,estoi,si_sdr
all,0,reddiff,2.0302454918888175,1.2076021485242425,0.27307023268097325,-1.4502192628589876
all,10,reddiff,2.7603432553963905,1.4241935355102677,0.5172785270539726,7.52519108529172
all,20,reddiff,3.377599551278125,2.227858245834824,0.7585067750572743,16.37816078068289
all,30,reddiff,3.710602340524514,3.1233712588785845,0.8635579180584381,22.97632258890735
all,100,reddiff,3.834512482377606,3.8157319833141887,0.913568510049994,26.885825012661634
late,0,reddiff,2.7262292074897436,1.4645279100699018,0.5146744964594192,7.322257452360431
late,10,reddiff,3.3276324445650753,2.1725019271983657,0.7346827983229187,15.806684804089127
late,20,reddiff,3.690029969367429,3.038820037546084,0.8504932260602365,22.247039535295272
late,30,reddiff,3.7957549104304635,3.527505392714064,0.8915150804673634,25.575247354170365
late,100,reddiff,3.834159910719223,3.8169474865114967,0.9135702486272859,26.887175270423892
early,0,reddiff,2.376718530775093,1.3547175036844357,0.4278140526562674,-2.2583138612433538
early,10,reddiff,3.072031149486983,1.8092819208938637,0.6851102181479497,7.633477975112518
early,20,reddiff,3.5181279776567087,2.7509295963501748,0.8357351646120273,16.731150253938033
early,30,reddiff,3.7617482669696,3.4815577841544334,0.8928024130526088,23.128855265643548
early,100,reddiff,3.8340256523532754,3.8167226410035324,0.9135596538235213,26.88612416143721
all,0,kodrasi,1.9643483185204151,1.3324519759308768,0.26299361584443076,-2.4126455340486275
all,10,kodrasi,2.712934883069977,1.5945176710146034,0.49617786495632465,7.206624233544924
all,20,kodrasi,3.215082520456266,2.1077321448991464,0.6564421808563223,13.301899737920326
all,30,kodrasi,3.397212627985118,2.5029703856130596,0.7249607003910702,15.717915326385837
all,100,kodrasi,3.409816488950662,2.6602621438891387,0.7604736450328252,16.17068521135331
late,0,kodrasi,2.672842656998999,1.6063890210725849,0.4898843003338639,6.761193174758712
late,10,kodrasi,3.1938640153118936,2.1260960765895303,0.6520460017710218,13.195426508890977
late,20,kodrasi,3.386179807022094,2.5071627326713974,0.720049818993994,15.713395468520595
late,30,kodrasi,3.414941021359966,2.6243313347646433,0.7475254658338922,16.11319792925515
late,100,kodrasi,3.409481021377574,2.6602908921180153,0.7604494796724894,16.17069919849516
early,0,kodrasi,2.361501796225628,1.398759994703978,0.42654267759924974,-1.9279300332531295
early,10,kodrasi,2.991132002046577,1.8623952204866927,0.6379056468709492,7.42695155381841
early,20,kodrasi,3.3097913972157187,2.4049281859890743,0.7364665895046142,13.474345145774896
early,30,kodrasi,3.405164692152385,2.6175585421480876,0.7573188317700036,15.73758462346076
early,100,kodrasi,3.409431516142717,2.6602571150745224,0.7604681401657251,16.170724229625108
all,0,dps,1.9863387757356556,0.9403545947838814,0.23324251613217964,-1.2564357125700812
all,10,dps,2.9072448485041074,1.3694977950248915,0.5669317177298928,7.458779994207328
all,20,dps,3.6051192282382813,2.305825586978163,0.7400578815407794,16.176845152877892
all,30,dps,3.8219660515912053,3.1585596544674815,0.7914734423061769,22.729196233982965
all,100,dps,3.92,3.79,0.83,26.0
late,0,dps,2.8363001752332693,1.344516252873788,0.5447887650387664,7.152430519100971
late,10,dps,3.5311263734869502,2.233850225354966,0.7290285032112498,15.760839200497102
late,20,dps,3.799657623945371,3.106928398184074,0.7885419311406973,22.520625599504243
late,30,dps,3.894091609370129,3.592480069956422,0.8089628185023013,25.21794763907166
late,100,dps,3.92,3.79,0.83,26.0
early,0,dps,2.618171416121486,1.2324871050171767,0.4336293485087081,-1.4514336930216364
early,10,dps,3.523474260584373,2.0787132812593643,0.7088184628237028,8.43946786602449
early,20,dps,3.8919454066331376,3.2829966916779214,0.8099153549917043,17.510668157961614
early,30,dps,3.9194089134290713,3.771343312879558,0.8248307802170677,23.237818836531382
early,100,dps,3.92,3.79,0.83,26.0

